Passive Shape Locking for Multi-Bend Growing Inflated Beam Robots

Shape change enables new capabilities for robots. One class of robots capable of dramatic shape change is soft growing "vine" robots. These robots usually feature global actuation methods for bending that limit them to simple, constant-curvature shapes. Achieving more complex "multi-bend" configurations has also been explored but requires choosing the desired configuration ahead of time, exploiting contact with the environment to maintain previous bends, or using pneumatic actuation for shape locking. In this paper, we present a novel design that enables passive, on-demand shape locking. Our design leverages a passive tip mount to apply hook-and-loop fasteners that hold bends without any pneumatic or electrical input. We characterize the robot's kinematics and ability to hold locked bends. We also experimentally evaluate the effect of hook-and-loop fasteners on beam and joint stiffness. Finally, we demonstrate our proof-of-concept prototype in 2D. Our passive shape locking design is a step towards easily reconfigurable robots that are lightweight, low-cost, and low-power.

==> Figures/2D_Error.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=3.5in,
height=1.4in,
% at={(0.758in,0.481in)},
% scale only axis,
axis equal,
xmin=0,
% xmax=842.114070410227,
xlabel style={font=\color{white!15!black}},
xlabel={X (mm)},
% ymin=-486.235230377683,
% ymax=177.948286445867,
ylabel style={font=\color{white!15!black}},
ylabel={Y (mm)},
% xtick={0,...,10},
ytick={-400, -300, ..., 0},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [dashed, color=blue, line width=1.0pt]
  table[row sep=crcr]{%
0	-0\\
234.503096753257	0\\
246.232508225913	-0.569103867291574\\
257.851728816742	-2.27106907500729\\
269.251602822067	-5.08990666687998\\
280.325035169617	-8.99913533131985\\
290.967997513377	-13.9620301776705\\
301.080505518359	-19.9319677448315\\
310.567558154279	-26.8528640010926\\
319.340030174031	-34.659701220434\\
327.315509392666	-43.2791387855983\\
520.798561017561	-273.863260665659\\
528.774040236196	-282.482698230823\\
537.546512255948	-290.289535450164\\
547.033564891868	-297.210431706425\\
557.14607289685	-303.180369273586\\
567.789035240611	-308.143264119937\\
578.86246758816	-312.052492784377\\
590.262341593485	-314.87133037625\\
601.881562184315	-316.573295583965\\
613.61097365697	-317.142399451257\\
842.114070410227	-317.142399451257\\
};
\addlegendentry{Desired configuration}

\addplot [color=red, line width=1.0pt]
  table[row sep=crcr]{%
-0	-3.44942777886183\\
60.8011577390255	6.06611988103998\\
71.0993923711309	6.97820841145574\\
80.5228877245879	7.34566390822408\\
89.4635881190335	7.21466006708988\\
97.8971267624644	6.6098493945467\\
105.933734822024	5.56375723854944\\
114.323962001364	3.98220722104338\\
123.489214193173	1.74642567838521\\
134.197700450215	-1.3939888726386\\
143.505717429284	-4.43715827299627\\
143.904749380144	-4.57176506083727\\
217.801616541589	-29.7677342444542\\
228.462835473719	-34.2865199518477\\
239.372914013941	-39.4440988967206\\
251.714694604819	-45.8234057516675\\
266.405106884453	-53.9847502074491\\
283.057839137296	-63.7942153435138\\
297.011208349018	-72.5486049357626\\
308.255611986288	-80.1753475261843\\
318.343308099397	-87.6077412035638\\
324.46492712636	-92.424488028886\\
330.592734426224	-97.4726393427093\\
330.218586275156	-97.1582707558524\\
341.451726022489	-106.903607103997\\
353.570270535223	-118.055456397589\\
365.298530303624	-129.48747187991\\
376.467388577227	-141.01900987232\\
375.777895525142	-140.288982314462\\
378.84106839147	-143.549336357667\\
386.109706777959	-151.446222180523\\
386.782525583967	-152.187144373045\\
389.271891993598	-154.940877099056\\
388.794873802813	-154.411760453554\\
406.746756162707	-174.67343669119\\
407.679511896854	-175.740236523164\\
410.618315219715	-179.10504696726\\
415.673918819709	-184.893250720696\\
422.584150583735	-192.748207798485\\
422.0980838864	-192.199632108669\\
422.902515990562	-193.107094836198\\
432.094448839273	-203.282886528421\\
442.691316622491	-214.40310995782\\
452.22030556509	-223.713039473256\\
461.31398664386	-231.933074236939\\
465.884942895982	-235.804153504375\\
465.133437396238	-235.180354758882\\
473.424648299473	-241.771035562405\\
481.429655607871	-247.502952031789\\
489.365084847468	-252.575498075583\\
497.607862253192	-257.256976838684\\
506.405784762664	-261.698032398154\\
516.299454845287	-266.152185273148\\
528.599513739988	-271.13609454233\\
547.282276072022	-278.114455288485\\
598.340237959379	-297.004371808438\\
618.233082951745	-304.148669269182\\
631.532630170897	-308.422533527972\\
642.31158498431	-311.386739111772\\
652.284153199443	-313.630289209083\\
662.176616839296	-315.360116432713\\
672.259951204459	-316.635071590334\\
683.147336326205	-317.513130043087\\
695.13779170582	-317.991418405852\\
707.133610946469	-317.997180541731\\
719.771010761461	-317.513504946603\\
735.159412401348	-316.414803762735\\
763.127513068332	-314.352281160941\\
779.071765478282	-313.747079776361\\
797.723272874229	-313.532722666337\\
838.922130543473	-313.58009235189\\
};
\addlegendentry{Actual configuration}

\end{axis}

\end{tikzpicture}%

==> Figures/CableTensionPlot.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\node[inner sep=0pt] (oscillation) at (6.1,2.2)
    {\includegraphics[width=1in]{Figures/cable_setup.png}};
    
\begin{axis}[%
width=3.5in,
height=1.4in,
% at={(0.758in,0.481in)},
% scale only axis,
ymin=0,
ymax=50,
xlabel style={font=\color{white!15!black}},
ylabel={Tip Angle \\ Deflection (deg)},
xmin=0,
xmax=15,
ylabel style={align=center},
xlabel={Cable Tension (N)},
% axis background/.style={fill=white},
legend style={at={(0.02,0.97)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=lblue, line width=1.0pt]
  table[row sep=crcr]{%
-0.266979228846388	1.33721864838387\\
-0.0764116222301467	1.34291091757309\\
0.187496909157161	1.34877801668854\\
0.218085222755633	1.35061565858133\\
0.278974959517868	1.35683634023797\\
0.563045110078193	1.4028918117719\\
1.25777761148434	1.51112882802622\\
1.46000370771477	1.54188329424903\\
1.69648327377162	1.59348552934471\\
1.77383910306057	1.61468943947305\\
1.85047104979453	1.63413529778924\\
2.06372289486458	1.68894779466806\\
2.61307074527356	1.86815497724323\\
2.85099532073299	1.97880580595083\\
3.21998948455438	2.18750492480446\\
3.36630723621455	2.27044720750686\\
3.43827149588889	2.31997816266611\\
3.47904100802855	2.34650096100638\\
3.52964496342715	2.37470567231135\\
3.6791003159958	2.45360847858061\\
3.72814346449507	2.48065533919188\\
3.87298918565551	2.56598345395663\\
4.21605736176969	2.78334045969973\\
4.45415084757487	2.96130251666246\\
4.71538589217551	3.19025325015875\\
4.82121756338324	3.27179560908621\\
4.84533581726932	3.29085858724203\\
4.93280636891835	3.37371550563279\\
5.20876454025293	3.64334924879849\\
5.31195046366686	3.72570426506791\\
5.41289930638726	3.81292832348353\\
5.51165966573148	3.9093520875675\\
5.60144769960723	3.99491612578937\\
5.66928269569414	4.05695471737983\\
6.07916492376045	4.46563550597499\\
6.26341872568709	4.66308376790593\\
6.30953484336825	4.70078448677652\\
6.43341758818057	4.80633435805571\\
6.62192291251785	4.98512910894092\\
6.72509570847901	5.06568113845321\\
6.80534120742059	5.13286578508501\\
6.90766143218574	5.22596640185502\\
7.0618124031289	5.36135392223377\\
7.31419702369855	5.60983090894483\\
7.39202150775466	5.67051330691113\\
7.43603260454631	5.70715898098059\\
7.60840254984188	5.91281024749338\\
7.85024964046071	6.24670610437813\\
8.12318689925758	6.76573728002276\\
8.22721005344289	7.00340702855387\\
8.29417200664392	7.18279399275422\\
8.35604464784904	7.35288853869717\\
8.44939425063959	7.61642562348516\\
8.52835644174692	7.88359057670081\\
9.00429376357975	9.5842593387168\\
9.09693675859093	9.91409124898239\\
9.19196256808096	10.2787250595864\\
9.22800146485758	10.4584456239255\\
9.33471450874831	11.0190073624923\\
9.40702856176141	11.4478163053254\\
9.50002882949261	12.1757412642002\\
9.58260296024292	12.9875557261486\\
9.61218889546751	13.2751193484916\\
9.64552444638209	13.6384297277342\\
9.70983554535919	14.4767616252532\\
9.74282566070452	15.1400415766376\\
9.7877199516189	16.2562099111297\\
9.86308063912451	18.73091705923\\
9.91078842213445	21.4827466784519\\
9.95598243533477	25.4298636790263\\
9.9802187253115	28.4243243315433\\
10.0003172121136	33.1576992977548\\
10.01037918082	37.1087808398604\\
10.0145609083629	38.8199682109161\\
10.0259380117526	44.3472404409576\\
10.032703757664	48.0642638717974\\
};
\addlegendentry{Forming bend \\[-1.5pt] on unlocked beam}

\addplot [color=orange, line width=1.0pt]
  table[row sep=crcr]{%
-0.176279686936333	1.24869631543765\\
-0.0946474494460077	1.28078927202437\\
-0.0675454034379754	1.28809167568452\\
-0.0585234309446321	1.28426388053596\\
-0.0135037090507382	1.29839206993744\\
-0.00451776471722098	1.29129254554878\\
0.0224041402506927	1.29984309358887\\
0.0403221768274307	1.28705127300096\\
0.200513595816609	1.33313531337561\\
0.271094877145146	1.35120769523597\\
0.558294968997572	1.41832070037711\\
0.635531569906163	1.46740970903285\\
0.703798255633593	1.51355987131384\\
0.720808098804923	1.52727062830728\\
0.898048480542649	1.63844657448686\\
0.923166531620723	1.65642778585194\\
0.973252140380538	1.67545959476385\\
1.05628412980906	1.71509693079606\\
1.22069629394612	1.78519063849328\\
1.28584967698949	1.81338192451509\\
1.3587329963563	1.85058799846666\\
1.36680417697331	1.86050797067561\\
1.39098545318532	1.86738378918454\\
1.41511840628558	1.8852031769231\\
1.63015633809054	1.94619747468671\\
1.69313136572016	1.95655310800115\\
1.73232051643893	1.97025002473717\\
1.74014268089351	1.96588867831709\\
1.77137923586367	1.97199921271469\\
1.78696630031084	1.96430310764402\\
1.810307958775	1.9711673314157\\
1.81807814193427	1.96813354223389\\
1.82584314603057	1.97291648265667\\
1.83360297452133	1.96993886720529\\
1.864590601496	1.97585503021728\\
1.90320909801756	1.97780219643786\\
1.94938167319728	1.98012878086471\\
2.04117453517133	1.98535550116485\\
2.06400822727448	1.98978017363739\\
2.3047468823312	2.00042664434268\\
2.37153435482247	2.00792754940644\\
2.45262113656	2.01522666077587\\
2.51122095438645	2.02597358379984\\
2.56224003874127	2.02451743644471\\
2.58403257967824	2.02096494997444\\
2.62025676351463	2.02670846753441\\
2.64193338510029	2.03180187629292\\
2.67796488534115	2.0356949212516\\
2.7425196924068	2.0365265109373\\
2.75681268098097	2.03824570409472\\
2.77108662509166	2.04098537143696\\
2.79957748156318	2.04736919202426\\
2.81379444465953	2.04851620534664\\
2.84217156715833	2.04621136538935\\
2.86340480526983	2.05034741231064\\
2.87047311978457	2.04921586853249\\
2.89164981281544	2.057421697317\\
2.92685032124726	2.06200169543663\\
2.94089770477834	2.07685179712342\\
2.96193369415531	2.08258291023814\\
2.98292765533447	2.10421658232905\\
3.04565820998788	2.14327397217519\\
3.05954729592815	2.15162434580943\\
3.0872699763826	2.15779302892373\\
3.15625412785304	2.18790801160311\\
3.20427014507546	2.21208960454076\\
3.23843038158452	2.22526213561136\\
3.25206262793689	2.23107046546854\\
3.31995190547228	2.27239793513523\\
3.44101799273847	2.35062642723617\\
3.48105162496606	2.36845372713572\\
3.49436062772075	2.37858422521365\\
3.52755561263632	2.38332769599796\\
3.6723063439724	2.45599720056524\\
3.69188112791893	2.47210149424802\\
3.70490925473252	2.47716481304253\\
3.77625432956915	2.51907613337539\\
3.79562146242317	2.5371797611069\\
3.81494990709621	2.55021521514907\\
3.84707821804871	2.57288055049818\\
3.86630387236397	2.58650383086447\\
3.89826132301155	2.61352269431043\\
3.92375071243684	2.6394593905743\\
3.93646994588275	2.65012137086815\\
3.95551703316883	2.66626635391236\\
4.00612346196064	2.69758082245635\\
4.04390159499329	2.70506011581152\\
4.0564607707315	2.70597745825872\\
4.07526817192115	2.70968892205546\\
4.10028628081515	2.72022120236775\\
4.12523778039777	2.72693018142331\\
4.24900234116151	2.76789345662621\\
4.28581115240335	2.7740063437198\\
4.2980480829961	2.77834904687187\\
4.33466116030107	2.7855153872006\\
4.40140606188939	2.795308362878\\
4.47366279255102	2.81687569776003\\
4.49762024027959	2.82640698277545\\
4.52747737944188	2.84294839549793\\
4.55129156166231	2.8557449556258\\
4.59872990213708	2.87484123387563\\
4.66354603408381	2.90103464414024\\
4.76278650540144	2.95134367905271\\
4.8321647755722	2.98943069246919\\
4.95792627443506	3.05732642108609\\
4.98059457817439	3.08149821195034\\
5.02011901120345	3.13591946284446\\
5.11534285990871	3.23722160151152\\
5.14314520328857	3.25408784298071\\
5.15978220184611	3.25275012429874\\
5.24247016039391	3.25738664210419\\
5.25343291007928	3.26130980556518\\
5.25890880885501	3.26162661449073\\
5.31890349778084	3.32184550887871\\
5.40538727887396	3.39516294763896\\
5.4268645488516	3.41744642216503\\
5.44293497930613	3.43045167964937\\
5.50689644050014	3.50053900948434\\
5.53339648686627	3.52993025620307\\
5.60712868454073	3.6084802810237\\
5.72677703794367	3.61154976181878\\
5.76796595387736	3.61215648953636\\
5.77822892743807	3.61061738608235\\
5.79359777047105	3.62117751024327\\
5.80382661421136	3.62213327056917\\
5.81404183790001	3.62396164076442\\
5.82424345971569	3.62684692152782\\
5.83443149781282	3.6285696827174\\
5.86491429097386	3.61905231058748\\
5.90536894026445	3.60179925535836\\
5.97564784973167	3.57585113666942\\
5.98064273513161	3.58074723985671\\
5.99062252910047	3.5796195355798\\
6.00556731126273	3.59004014893849\\
6.0353674231908	3.60722504249222\\
6.09461150533068	3.65272051503885\\
6.0995271682085	3.65123582291195\\
6.10934867575827	3.6556493636119\\
6.12895247917096	3.6487105870313\\
6.14362109016857	3.64485104789382\\
6.20684742243822	3.64172070188917\\
6.21652604589273	3.63768422856482\\
6.22619178367472	3.63287217520303\\
6.23101982581396	3.62658305865276\\
6.255111854856	3.64753663039686\\
6.26472622170368	3.65513172631898\\
6.26952860409327	3.65170276064396\\
6.32214422184072	3.67453826217879\\
6.38383132127127	3.68881658016284\\
6.40741526101291	3.69992748815513\\
6.47769764844141	3.80178855391025\\
6.56111486179563	3.91177209045289\\
6.57032185898558	3.91217077263672\\
6.60244993893074	3.94931383040711\\
6.60702744929261	3.9508397202553\\
6.66625848050405	4.02630594169887\\
6.73396776640119	4.09469389117287\\
6.75190962883521	4.113070394076\\
6.80100401218472	4.16501055995644\\
6.82320102434195	4.19313738115905\\
6.90250105344424	4.28167704453349\\
6.94614761066595	4.33632551478444\\
6.96786213423306	4.37294175169134\\
6.9765277194297	4.37022601985473\\
7.01107487835493	4.37470371320225\\
7.08387935099542	4.41020539807749\\
7.10089037199931	4.42120071282729\\
7.1305508498829	4.44427549879232\\
7.16007339741824	4.49183501719533\\
7.21870727148806	4.55721750064044\\
7.25196775319935	4.58308198876386\\
7.30974898146405	4.63301835301149\\
7.36292283809896	4.73450391560459\\
7.59071260255129	5.23563673341837\\
7.65311511234282	5.34221568100535\\
7.72252801588619	5.48444345961408\\
7.74166222910797	5.5249988773926\\
7.77214481212973	5.57942592782241\\
7.79111415797826	5.59299045950098\\
7.8024654974355	5.59067046328468\\
7.83638382391444	5.63155077198264\\
7.86262462074959	5.68101151495532\\
7.89618362878556	5.76848513157628\\
7.95534995331873	5.8958089959653\\
8.01388953005868	6.00729049374165\\
8.04654511892543	6.07140041001137\\
8.09337030990843	6.1573685932285\\
8.12555123856947	6.22531040717856\\
8.13623545151734	6.24869662400934\\
8.25584406169857	6.54640590475125\\
8.29396513459969	6.6113015736552\\
8.32494821583755	6.67656068350739\\
8.34891820945205	6.72820611679013\\
8.372776811242	6.79006562261173\\
8.38636048534536	6.83115898696841\\
8.39990805285974	6.86991442294549\\
8.43697847436006	6.97093079121095\\
8.4870937712716	7.05946284403591\\
8.540001653825	7.17008338751519\\
8.59885366436473	7.23542572755764\\
8.61183645270901	7.25637070838437\\
8.62478473740127	7.2741752261394\\
8.71129016792324	7.45267859678494\\
8.84589023015874	7.76014119121634\\
8.86129300144354	7.78687673472417\\
8.92239437333181	7.90078574303521\\
8.93754313611794	7.91841441883032\\
9.03627139576076	8.13290408332903\\
9.04809188455792	8.15683473561938\\
9.09506064561212	8.30574408120756\\
9.10963618689098	8.34608165094292\\
9.1357503418801	8.41778696585034\\
9.15595357242676	8.44900789178403\\
9.21600206302156	8.53032003370679\\
9.32255257291041	8.72822800065078\\
9.33913160797074	8.75759208022354\\
9.36935526794025	8.80479707578472\\
9.40207542330059	8.8787630801259\\
9.42374429039026	8.93156095308215\\
9.45335143703585	8.97947527391964\\
9.47207993529089	9.02089444610951\\
9.49868420656178	9.08909621964547\\
9.53037676882768	9.15448465952023\\
9.57224218880636	9.25345571278966\\
9.60335035819928	9.3145013477292\\
9.62651919913517	9.36539203983068\\
9.68510264380149	9.47644360680211\\
9.73282678494521	9.59063788048535\\
9.76018237596146	9.65932952290311\\
9.79961706369181	9.75388123437381\\
9.82161551982352	9.78637700576209\\
9.84105956620143	9.81347931871095\\
9.86521972823788	9.86432999318043\\
9.87963895942006	9.88413673884089\\
9.91781040024139	9.92137673577704\\
9.96261510643541	9.96523486897065\\
10.0299201351615	10.0633307523265\\
10.0573934498357	10.1254011462888\\
10.077855201417	10.1734541635784\\
10.0936855449703	10.2120409707649\\
10.1273608808098	10.3683392639102\\
10.1518437739899	10.4757223728734\\
10.3953179370459	11.4016155477911\\
10.4239676231667	11.4837344469759\\
10.4361647870361	11.5216998735437\\
10.4402197248941	11.5338406424295\\
10.458400474743	11.5538056882807\\
10.4684540590406	11.5644389398032\\
10.4864666431494	11.5876327112279\\
10.5261114588894	11.6755461220758\\
10.5652335228591	11.7839060801293\\
10.6851284544817	12.1397724424572\\
10.733166450294	12.3083540492529\\
10.7731718201905	12.3943793238809\\
10.7893701315396	12.4215524016505\\
10.8285613088043	12.4987236827549\\
10.84267146243	12.5164009030113\\
10.8619510939812	12.5591749346343\\
10.9035307545796	12.6609125130903\\
10.9240737571881	12.722526179717\\
10.9461450001924	12.7784874713185\\
10.9562677428817	12.8004214865792\\
10.9747218455215	12.8512172891871\\
10.9913819216371	12.8944981558571\\
11.007931921132	12.9539128468602\\
11.0292835601566	13.0387016948957\\
11.0520728041424	13.1380933550472\\
11.076256328818	13.2405408241132\\
11.1348912003394	13.4865336113885\\
11.1659922355855	13.6081787015379\\
11.2538894777041	14.0470382208543\\
11.2687057976151	14.1000514627511\\
11.3111223658901	14.2568184150553\\
11.3949442219792	14.5817809644055\\
11.4445045237161	14.714942367093\\
11.4567111814873	14.7413183675535\\
11.4742151595552	14.7865732457429\\
11.4809074640086	14.802150112985\\
11.5034963880786	14.8692460665289\\
11.5205996390938	14.9196752491296\\
11.627637053505	15.2090478623921\\
11.6717210306928	15.2808697927569\\
11.6981492616974	15.3183632726906\\
11.719488320848	15.3652869700123\\
11.7440651533364	15.4260293980477\\
11.7579566835435	15.4660743677092\\
11.8291074687909	15.7075364036812\\
11.8412298293973	15.7725633162604\\
11.8576190413688	15.8667087186921\\
11.8716923036283	15.9613021597724\\
11.8920448417865	16.1177594562386\\
11.897358476279	16.1575705843451\\
11.9288746073724	16.4106231228564\\
11.9495413329985	16.5011494297785\\
11.9840548287184	16.6321730738626\\
12.0010234193348	16.734345667868\\
12.0217236151754	16.8783907273249\\
12.0632256863844	17.1414627733282\\
12.0905584494366	17.2753994706832\\
12.1072626993603	17.4038424284077\\
12.1526371786578	17.7375038479153\\
12.1730128294301	17.8559426101497\\
12.1809022706442	17.8855206846357\\
12.1956775780383	17.9426703045315\\
12.2085779798123	18.0006556336891\\
12.2230452629778	18.0786320416127\\
12.2654884800667	18.3287057619219\\
12.2849742807817	18.4421951720387\\
12.3199091430643	18.6097802563016\\
12.336229660164	18.721168271502\\
12.3576428747557	18.865904715947\\
12.4562276474626	19.978394977743\\
12.468628507566	20.1220830357913\\
12.4802067498483	20.2175929363399\\
12.5207057562926	20.5482852610069\\
12.5444933765129	20.8627316436714\\
12.6455407540986	22.2892436277209\\
12.6590910081273	22.4894008820056\\
12.6806620609244	22.7610664564608\\
12.7133191036812	23.233539688217\\
12.760673166739	23.840800353861\\
12.780655498948	24.1125908594823\\
12.7835352601027	24.1509898285602\\
12.8195114732916	24.702192819198\\
12.8312581772169	24.9015821432184\\
12.8627710603229	25.4179176792335\\
12.9231054191616	26.4144328886587\\
12.9768711564693	27.4752415179329\\
12.984946577382	27.5791413081554\\
13.022605295963	28.3645247821997\\
13.0591548044137	29.4427540020811\\
13.0837555908057	30.1167626740635\\
13.0952915574745	30.404952595299\\
13.1137710952215	30.8212006074502\\
13.1166858618361	30.8454058838947\\
13.1788477767994	32.5384501275806\\
13.1942283884929	32.9886216968574\\
13.2081218372918	33.545204972304\\
13.2914822433797	36.802895310613\\
13.2947014744367	36.8999326703701\\
13.2960684775836	36.9304895970751\\
13.2999754330806	37.0554520520239\\
13.3634836388311	41.1064922432615\\
13.364036173545	41.1287008571441\\
13.3644770211204	41.1216731164716\\
13.3645870694628	41.1277420642064\\
13.3653555809695	41.1216520775928\\
13.3661209060741	41.1366344603221\\
13.3677502277419	41.2497432870201\\
13.3778425251296	41.8167449831493\\
13.3835704158098	42.3575406485105\\
13.4243201904451	45.3652244339335\\
13.4355230137177	46.4165379574651\\
13.4485139334184	47.8184604748396\\
13.4491956454287	47.8329682020727\\
13.4496889170348	47.8437872272359\\
13.4499961403505	47.8509662178285\\
13.4507301323043	47.8609438644422\\
13.4529041142402	47.9198834201942\\
13.4545075001805	47.8979579532674\\
13.4556221363295	47.882442506261\\
13.4580467671369	47.8388820267431\\
13.4596899577559	47.8516858779503\\
13.4606416777223	47.857348329854\\
13.4638801196714	47.8690743335898\\
13.4676485504882	47.8730216397167\\
13.4698650847579	47.8778047227629\\
13.4720337214602	47.8822465493577\\
13.4726305587449	47.8925472785866\\
13.4739603404774	47.8931994756569\\
};
\addlegendentry{Disturbing bend \\[-1.5pt] on locked beam}

\end{axis}

% \begin{axis}[%
% width=5.833in,
% height=4.375in,
% at={(0in,0in)},
% scale only axis,
% xmin=0,
% xmax=1,
% ymin=0,
% ymax=1,
% axis line style={draw=none},
% ticks=none,
% axis x line*=bottom,
% axis y line*=left
% ]
% \end{axis}
\end{tikzpicture}%

==> Figures/pressure_vs_angle.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=3.5in,
height=1.6in,
% at={(0.758in,0.481in)},
% scale only axis,
xmin=0,
xmax=90,
xlabel style={font=\color{white!15!black}},
xlabel={Bend Angle (deg)},
ymin=0,
% ymax=3,
ylabel style={font=\color{white!15!black},align=center},
ylabel= Minimum Pressure for \\ Fastener Separation (kPa),
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=blue, line width=1.0pt]
  table[row sep=crcr]{%
5	18.6921716711034\\
6.44067796610169	14.5493565720445\\
7.88135593220339	11.9197261770491\\
9.32203389830509	10.1016834842224\\
10.7627118644068	8.76928975907092\\
12.2033898305085	7.75052183013138\\
13.6440677966102	6.94601234000304\\
15.0847457627119	6.29435457146779\\
16.5254237288136	5.75555551824519\\
17.9661016949153	5.30245021399301\\
19.406779661017	4.9159402464784\\
20.8474576271186	4.58220654619524\\
22.2881355932203	4.29100314653017\\
23.728813559322	4.03457250255909\\
25.1694915254237	3.8069333264541\\
26.6101694915254	3.60339976281483\\
28.0508474576271	3.42024873336878\\
29.4915254237288	3.25448478392099\\
30.9322033898305	3.10367064514095\\
32.3728813559322	2.96580303611523\\
33.8135593220339	2.83922021720268\\
35.2542372881356	2.72253221005376\\
36.6949152542373	2.61456745524404\\
39.5762711864407	2.4209750598294\\
42.4576271186441	2.25207949853697\\
45.3389830508475	2.10313685615303\\
48.2203389830509	1.97053905610214\\
51.1016949152542	1.85149373894423\\
55.4237288135593	1.69366204059425\\
59.7457627118644	1.55585572419589\\
64.0677966101695	1.43396949640842\\
68.3898305084746	1.32494449447968\\
74.1525423728814	1.19564784639286\\
79.9152542372881	1.08103665689644\\
87.1186440677966	0.953959333101736\\
90	0.907278853824195\\
};
\addlegendentry{Model}

\addplot[only marks, mark=o, mark options={}, mark size=1.5000pt, draw=red, line width = 1.0 pt] table[row sep=crcr]{%
x	y\\
83.8	1.034214\\
69.9	1.5857948\\
67.2	2.4821136\\
61.8	2.1373756\\
50.1	2.1373756\\
33.9	1.5857948\\
17.3	6.9637076\\
5.09999999999999	8.8942404\\
25.4	5.515808\\
10.8	6.0673888\\
46.1	1.7926376\\
75.1	0.9652664\\
42.9	1.7926376\\
22.5	6.9637076\\
6	11.376354\\
9.90000000000001	7.6531836\\
28.9	2.3442184\\
18.9	4.0679084\\
};
\addlegendentry{Measurement}

\end{axis}

\end{tikzpicture}%
